Investigation on the Orbital Period Variations of NN Ser: Implications for the Hypothetical Planets, the Applegate Mechanism and the Orbital Stability

We present 36 new mid-eclipse times obtained between 2017 and 2023 using the T100 telescope in Turkey, extending the time span of the $O-C$ diagram to 25 years. Once again, these new observations show significant deviations from previous published models that were able to explain the observed variations of the binary period. We investigate two plausible explanations for this variability: the LTT effect due to the presence of one or two invisible low-mass (planetary) companion(s) in distant circumbinary orbits; other mechanisms, like e.g. the Applegate mechanism, associated with the magnetic cycles of the M-dwarf component of the WD+dM binary. Through MCMC analyzes, we demonstrate that the observed $O-C$ variability can be explained by the presence of a planet with a minimum mass of $\sim9.5 M_J$. This circumbinary planet orbits around the binary system with a period of about 19.5 years, maintaining a stable orbit for a timeline of 10 Myr. By adding a weak LTT signal from a secondary hypothetical planet we achieve statistically better results. However, the orbits of the bodies in a two-planet system remain stable only for a small range of the parameter space. The energy required to power the Applegate and other Applegate-like mechanisms is too high to explain the period variations observed. Thus, on the one hand there is substantial evidence supporting the existence of a planet in the NN Ser system, but on the other hand there are also compelling indications that cast doubt on the existence of a second hypothetical planet.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
